A semidefinite programming approach for the projection onto the cone of negative semidefinite symmetric tensors with applications to solid mechanics

We propose an algorithm for computing the projection of a symmetric second-order tensor onto the cone of negative semidefinite symmetric tensors with respect to the inner product defined by an assigned positive definite symmetric fourth-order tensor C. The projection problem is written as a semidefinite programming problem and an algorithm based on a primal-dual path-following interior point method coupled with a Mehrotra's predictor-corrector approach is proposed. Implementations based on direct methods are theoretically and numerically investigated taking into account tensors C arising in the modelling of masonry-like materials.

==> dati_evf3.dat <==
6.28318530717959	2.94245355392491e-16	2.94245355392525e-16
5.96902604182061	9.71445146547012e-16	1.02215458319677e-12
5.65486677646163	1.22124532708767e-15	1.16540888051020e-10
5.34070751110265	1.22124532708767e-15	1.73193126506987e-10
5.02654824574367	2.22044604925031e-15	2.13971618201469e-11
4.71238898038469	2.36752219209294e-15	1.38723899201990e-15
4.39822971502571	2.58126853225349e-15	9.03443986288721e-14
4.08407044966673	9.99200722162641e-16	3.49742457217417e-12
3.76991118430775	3.33066907387547e-16	8.22675261247241e-14
3.45575191894877	1.19348975147204e-15	3.38171157743261e-12
3.14159265358979	2.94245355392518e-16	2.94245355392490e-16
2.82743338823081	1.08246744900953e-15	1.19640408691168e-12
2.51327412287183	9.99200722162641e-16	5.66771296561797e-10
2.19911485751286	1.44328993201270e-15	2.55351295663786e-12
1.88495559215388	2.66453525910038e-15	1.48311363190601e-11
1.57079632679490	2.36752219209294e-15	1.55990499906833e-14
1.25663706143592	2.66453525910038e-15	3.63847840745279e-13
0.942477796076938	1.33226762955019e-15	2.34257058195908e-14
0.628318530717959	9.99200722162641e-16	2.83638668108210e-11
0.314159265358979	9.71445146547012e-16	1.52011736531676e-12
0	2.94245355392489e-16	2.94245355392500e-16

==> dati_massa_ii170133_iso_H_NT.dat <==
1	0.250000000000000	0.500000000000000	1.40000000000000
2	1.42061967463962	1.19189751012393	3.47384447901537
3	7.94454580645969	2.81860706847544	18.2521555590844
4	39.7025768590707	6.30099808435701	83.2185591024667
5	328.056088690730	18.1123187000099	705.683385499398
6	7583.32459203645	87.0822863275675	15559.7782556657
7	361017.444444168	600.847272145067	740795.686266744
8	18016565.3813183	4244.59248707321	37040276.6918396
9	900522034.174141	30008.6993082696	1851698465.58763
10	41246254802.2123	203091.739867018	86983186405.9917

==> dati_massa_ii170133_iso_M_AHO.dat <==
1	0.250000000000000	0.500000000000000	1.42857142857143
2	1.42061967463962	1.19189751012393	1.55188809567367
3	7.94454580645968	2.81860706847543	2.32000081338674
4	39.7025768590705	6.30099808435700	4.35885657835979
5	328.056088690717	18.1123187000096	6.63258780680134
6	7583.32459203615	87.0822863275658	7.31727130396091
7	361017.444455916	600.847272154843	7.34904458219119
8	18016567.9949499	4244.59279495100	7.34970199934507
9	900724027.873288	30012.0647052696	7.34971520246770
10	45036129241.7037	212217.174709550	7.34971546657538
11	2251848926275.76	1500616.18219842	7.34971547185755
12	112510332489873	10607088.7848586	7.34971547196320

==> dati_massa_ii170133_trans_H_NT.dat <==
1	0.250000000000000	0.500000000000000	1.51820677439844
2	1.27779614583492	1.13039645515851	4.19171368865625
3	7.01157246706504	2.64793739863031	17.3154554013214
4	37.2046605871518	6.09956232750775	82.5529993517597
5	306.811426324257	17.5160334072602	664.612897616262
6	7184.65979526633	84.7623725202777	14532.9411707467
7	342626.859965389	585.343369284550	691448.108136488
8	16967552.5680650	4119.16891715611	34264747.7102321
9	812786777.012468	28509.4155852495	1605968324.66689
10	54761433.7800543	7400.09687639657	1628364591.41956
11	1609153933.56155	40114.2609748896	4940383520.64710

==> dati_massa_ii170133_trans_M_AHO.dat <==
1	0.250000000000000	0.500000000000000	1.34132819266583
2	1.27779614583492	1.13039645515851	1.57876806870178
3	6.99066112043356	2.64398583968098	2.37794777855329
4	36.8808070472299	6.07295702662467	4.29479552868456
5	302.566761199539	17.3944462745883	6.41344742036027
6	7027.86743066330	83.8323769832593	7.05363233476951
7	334800.409822528	578.619399797940	7.08342426717441
8	16708694.5977348	4087.62701304007	7.08403969412168
9	835339310.877221	28902.2371258216	7.08405205223546
10	41766821878.5359	204369.327147045	7.08405229943899
11	2088313802025.69	1445099.92804155	7.08405230438309
12	103898783073485	10193075.2510459	7.08405230448197

==> dati_randD_ii1_iso_H_NT.dat <==
1	0.250000000000000	0.500000000000000	1.16666666666667
2	1.62358564353679	1.27420000138785	2.28007086606805
3	14.3397924262481	3.78679183825149	5.29728386798339
4	179.011684902974	13.3795248384602	35.5139197608738
5	6022.26496212310	77.6032535537209	1496.31881705889
6	295606.696191587	543.697246812587	74724.8369550669
7	14763327.4321973	3842.30756605940	3730627.59779777
8	738160150.250107	27169.1028606045	186527544.698270
9	36907959955.3601	192114.444941967	9326360685.72178
10	1845354482009.39	1358438.25108445	466320237408.210
11	92098029272086.9	9596771.81515154	23305388082577.3
12	1.42961075228955e+15	37810193.7615976	298026221583115

==> dati_randD_ii1_iso_M_AHO.dat <==
1	0.250000000000000	0.500000000000000	1.17857142857143
2	1.62358564353679	1.27420000138785	1.17162188496550
3	14.3397924262480	3.78679183825147	1.51312562472890
4	179.011684902971	13.3795248384601	2.04888614720057
5	6022.26496212390	77.6032535537261	2.15138555440513
6	295606.696188299	543.697246809563	2.15349965110549
7	14763327.4382468	3842.30756684662	2.15354149615765
8	738160153.637134	27169.1029229368	2.15354233451884
9	36907983684.1951	192114.506698987	2.15354235128654
10	1845396695637.63	1358453.78855434	2.15354235162190
11	92140965130316.6	9599008.54934074	2.15354235162860

==> dati_randD_ii1_trans_H_NT.dat <==
1	0.250000000000000	0.500000000000000	1.20326351948854
2	1.06206167514326	1.03056376568520	6.58673979878290
3	2.84864775214022	1.68779375284429	31.6873345770341
4	78.8021413891557	8.87705702297534	790.331405731895
5	3640.68399979756	60.3380808428439	33215.2122155876
6	153669.241270384	392.006685236851	1383549.90007800
7	5189142.45243030	2277.96893140146	45872144.2277430
8	136315526.375809	11675.4240340901	1183771134.82411
9	1192126190.09653	34527.1804539052	17118674159.8894
10	410653780.767088	20264.5942660367	10873394364.7450
11	8961669678.64011	94666.0957187953	111514241219.400
12	16659937278.7509	129073.379434920	111129038811.483
13	16920167240.2640	130077.543181996	115636902514.745
14	1145534387.87879	33845.7440142597	156308886072.170
15	5309122963.09211	72863.7287207573	42887113544.7581
16	6795425052.04953	82434.3681485430	48198584778.6118
17	32693825851.3242	180814.340834250	461729535024.227
18	48639356897.2427	220543.322041822	484371794881.493
19	65366380808.1018	255668.497879778	464884977860.950
20	68819137476.1443	262334.018907469	491033642383.579
21	68583545955.2255	261884.604272999	503646541082.294
22	68631174092.4649	261975.521933758	509501658327.709
23	6362833071.22074	79767.3684611743	477246090777.284
24	27996722289.2098	167322.210985899	414796160192.352
25	38328668868.7357	195777.089744269	430329113524.431
26	39426126638.3251	198560.133557381	450393176010.816
27	35039914424.0544	187189.514727867	448613568314.566
28	54156163593.3215	232714.768747756	503254645261.437
29	65321847372.1009	255581.390895544	532846310477.291
30	67649959577.8257	260096.058366569	555084867610.324
31	67705230970.2372	260202.288556879	564315521028.933
32	67707102385.4439	260205.884609560	567301829376.560
33	35772195607.3318	189135.389621646	809094853453.036
34	92786321056.5340	304608.471741240	1487423982377.80
35	83506212228.2022	288974.414487169	1479503018650.81
36	69368000130.2126	263378.055521360	944602721421.731
37	80319174084.8074	283406.376224685	1237642573083.67
38	905802800145.331	951736.728378879	9859578077099.40
39	1312988850724.58	1145857.25582403	10377274839345.4
40	1207473549613.66	1098851.01338337	11876722447677.8
41	1743557378396.64	1320438.32813071	12579207341229.4
42	2066782420230.48	1437630.83586520	13016604716941.8
43	2110778895546.58	1452851.98679927	13580971776552.6
44	2116304001133.51	1454752.21296739	13782567307080.8
45	1936247015558.51	1391490.93261814	13570245453981.1
46	2916696474107.64	1707833.85436278	22240873671537.2
47	3876747697017.58	1968945.83394709	29611451663791.2
48	16668423325914.4	4082698.04491030	224022611533024
49	9803531988561.88	3131059.24386012	200611566083950
50	9344779410961.99	3056923.19350061	197784997862997
51	27064732181136.7	5202377.55080662	208140785195304

==> dati_randD_ii1_trans_M_AHO.dat <==
1	0.250000000000000	0.500000000000000	4.04068335118227
2	1.06206167514326	1.03056376568520	3.49804688499014
3	2.83259962084163	1.68303286386262	2.35353375653844
4	92.9722948172666	9.64221420718637	2.51393782477158
5	4241.96666653225	65.1303820542475	2.52434383897256
6	209121.544798117	457.298091837389	2.52464001540911
7	10448781.4593298	3232.45749536322	2.52464614499127
8	522434636.806747	22856.8291065657	2.52464626771020
9	26121775257.7799	161622.322894394	2.52464627016461
10	1305509449006.76	1142588.92389466	2.52464627021370
11	64148605545838.9	8009282.46135937	2.52464627021468
